The magnitude of odd balls via Hankel determinants of reverse Bessel polynomials

Magnitude is an invariant of metric spaces with origins in category theory. Using potential theoretic methods, Barcel\'o and Carbery gave an algorithm for calculating the magnitude of any odd dimensional ball in Euclidean space, and they proved that it was a rational function of the radius of the ball. In this paper an explicit formula is given for the magnitude of each odd dimensional ball in terms of a ratio of Hankel determinants of reverse Bessel polynomials. This is done by finding a distribution on the ball which solves the weight equations. Using Schr\"oder paths and a continued fraction expansion for the generating function of the reverse Bessel polynomials, combinatorial formulae are given for the numerator and denominator of the magnitude of each odd dimensional ball. These formulae are then used to prove facts about the magnitude such as its asymptotic behaviour as the radius of the ball grows.

==> numerator_log_coeffs.dat <==
0	361.398
1	362.760
2	363.801
3	364.651
4	365.364
5	365.968
6	366.484
7	366.924
8	367.299
9	367.615
10	367.878
11	368.093
12	368.264
13	368.395
14	368.488
15	368.545
16	368.569
17	368.562
18	368.524
19	368.459
20	368.367
21	368.249
22	368.106
23	367.939
24	367.750
25	367.539
26	367.306
27	367.054
28	366.781
29	366.489
30	366.179
31	365.850
32	365.504
33	365.141
34	364.761
35	364.364
36	363.952
37	363.525
38	363.082
39	362.624
40	362.152
41	361.666
42	361.166
43	360.652
44	360.124
45	359.584
46	359.030
47	358.464
48	357.886
49	357.295
50	356.692
51	356.077
52	355.451
53	354.813
54	354.163
55	353.503
56	352.831
57	352.149
58	351.455
59	350.751
60	350.037
61	349.312
62	348.577
63	347.832
64	347.077
65	346.312
66	345.538
67	344.753
68	343.959
69	343.156
70	342.343
71	341.521
72	340.690
73	339.850
74	339.000
75	338.142
76	337.275
77	336.399
78	335.515
79	334.621
80	333.720
81	332.809
82	331.890
83	330.963
84	330.028
85	329.084
86	328.133
87	327.173
88	326.205
89	325.228
90	324.244
91	323.253
92	322.253
93	321.245
94	320.230
95	319.207
96	318.176
97	317.137
98	316.091
99	315.037
100	313.976
101	312.908
102	311.831
103	310.748
104	309.657
105	308.559
106	307.453
107	306.340
108	305.220
109	304.093
110	302.958
111	301.816
112	300.668
113	299.512
114	298.348
115	297.178
116	296.001
117	294.817
118	293.625
119	292.427
120	291.222
121	290.010
122	288.790
123	287.564
124	286.331
125	285.092
126	283.845
127	282.591
128	281.331
129	280.064
130	278.790
131	277.509
132	276.221
133	274.927
134	273.625
135	272.317
136	271.002
137	269.681
138	268.353
139	267.017
140	265.676
141	264.327
142	262.972
143	261.610
144	260.241
145	258.866
146	257.483
147	256.095
148	254.699
149	253.296
150	251.887
151	250.471
152	249.049
153	247.619
154	246.183
155	244.740
156	243.291
157	241.834
158	240.371
159	238.901
160	237.424
161	235.941
162	234.450
163	232.953
164	231.449
165	229.938
166	228.420
167	226.895
168	225.364
169	223.825
170	222.279
171	220.727
172	219.167
173	217.601
174	216.027
175	214.447
176	212.859
177	211.264
178	209.663
179	208.054
180	206.437
181	204.814
182	203.183
183	201.545
184	199.900
185	198.248
186	196.588
187	194.920
188	193.246
189	191.563
190	189.874
191	188.176
192	186.471
193	184.759
194	183.038
195	181.310
196	179.574
197	177.831
198	176.079
199	174.319
200	172.552
201	170.776
202	168.992
203	167.200
204	165.400
205	163.592
206	161.774
207	159.949
208	158.115
209	156.272
210	154.421
211	152.561
212	150.692
213	148.814
214	146.927
215	145.030
216	143.125
217	141.210
218	139.286
219	137.352
220	135.408
221	133.455
222	131.491
223	129.518
224	127.534
225	125.540
226	123.535
227	121.520
228	119.494
229	117.457
230	115.409
231	113.349
232	111.278
233	109.195
234	107.100
235	104.993
236	102.874
237	100.741
238	98.5964
239	96.4380
240	94.2662
241	92.0805
242	89.8807
243	87.6665
244	85.4373
245	83.1930
246	80.9330
247	78.6569
248	76.3643
249	74.0546
250	71.7272
251	69.3817
252	67.0173
253	64.6335
254	62.2293
255	59.8041
256	57.3569
257	54.8868
258	52.3927
259	49.8733
260	47.3274
261	44.7535
262	42.1498
263	39.5145
264	36.8453
265	34.1397
266	31.3946
267	28.6065
268	25.7709
269	22.8826
270	19.9347
271	16.9182
272	13.8208
273	10.6250
274	7.30267
275	3.80264
276	0.000000


==> numerator_roots.dat <==
-44.2718	0.000000
-37.2323	0.000000
-31.2707	0.000000
-25.9648	0.000000
-21.1760	0.000000
-16.8396	0.000000
-12.9254	0.000000
-9.42478	0.000000
-6.34792	0.000000
-3.72705	0.000000
-1.63138	0.000000
-0.229509	0.000000
-44.2201	-2.71192
-44.2201	2.71192
-44.0643	-5.43203
-44.0643	5.43203
-43.8020	-8.16896
-43.8020	8.16896
-43.4291	-10.9323
-43.4291	10.9323
-42.9394	-13.7335
-42.9394	13.7335
-42.3234	-16.5865
-42.3234	16.5865
-41.5673	-19.5101
-41.5673	19.5101
-40.6496	-22.5310
-40.6496	22.5310
-40.5452	-1.30822
-40.5452	1.30822
-40.4360	-3.92855
-40.4360	3.92855
-40.2159	-6.56075
-40.2159	6.56075
-39.8813	-9.21352
-39.8813	9.21352
-39.5348	-25.6913
-39.5348	25.6913
-39.4259	-11.8968
-39.4259	11.8968
-38.8409	-14.6229
-38.8409	14.6229
-38.1548	-29.0686
-38.1548	29.0686
-38.1124	-17.4075
-38.1124	17.4075
-37.2194	-20.2727
-37.2194	20.2727
-37.1755	-2.53090
-37.1755	2.53090
-37.0038	-5.06941
-37.0038	5.06941
-36.7144	-7.62357
-36.7144	7.62357
-36.3324	-32.8524
-36.3324	32.8524
-36.3018	-10.2025
-36.3018	10.2025
-36.1272	-23.2525
-36.1272	23.2525
-35.7574	-12.8169
-35.7574	12.8169
-35.0683	-15.4809
-35.0683	15.4809
-34.7711	-26.4072
-34.7711	26.4072
-34.2146	-18.2134
-34.2146	18.2134
-34.1405	-1.22371
-34.1405	1.22371
-34.0219	-3.67482
-34.0219	3.67482
-33.7826	-6.13728
-33.7826	6.13728
-33.4177	-8.61950
-33.4177	8.61950
-33.1636	-21.0434
-33.1636	21.0434
-32.9915	-29.8790
-32.9915	29.8790
-32.9197	-11.1314
-32.9197	11.1314
-32.2763	-13.6853
-32.2763	13.6853
-31.8552	-24.0220
-31.8552	24.0220
-31.4688	-16.2984
-31.4688	16.2984
-31.2093	-2.36801
-31.2093	2.36801
-31.0239	-4.74342
-31.0239	4.74342
-30.7108	-7.13419
-30.7108	7.13419
-30.4668	-18.9962
-30.4668	18.9962
-30.2630	-9.54947
-30.2630	9.54947
-30.1453	-27.2694
-30.1453	27.2694
-29.6694	-12.0006
-29.6694	12.0006
-29.2143	-21.8237
-29.2143	21.8237
-28.9125	-14.5031
-28.9125	14.5031
-28.5311	-1.14401
-28.5311	1.14401
-28.4036	-3.43572
-28.4036	3.43572
-28.1457	-5.73875
-28.1457	5.73875
-27.9638	-17.0800
-27.9638	17.0800
-27.7515	-8.06172
-27.7515	8.06172
-27.5789	-24.8877
-27.5789	24.8877
-27.2109	-10.4152
-27.2109	10.4152
-26.7709	-19.7719
-26.7709	19.7719
-26.5076	-12.8132
-26.5076	12.8132
-25.8989	-2.21046
-25.8989	2.21046
-25.6996	-4.42845
-25.6996	4.42845
-25.6149	-15.2770
-25.6149	15.2770
-25.3621	-6.66218
-25.3621	6.66218
-25.2107	-22.6763
-25.2107	22.6763
-24.8773	-8.92153
-24.8773	8.92153
-24.4837	-17.8439
-24.4837	17.8439
-24.2302	-11.2196
-24.2302	11.2196
-23.4938	-1.06555
-23.4938	1.06555
-23.3957	-13.5759
-23.3957	13.5759
-23.3567	-3.20044
-23.3567	3.20044
-23.0789	-5.34713
-23.0789	5.34713
-22.9986	-20.6037
-22.9986	20.6037
-22.6526	-7.51496
-22.6526	7.51496
-22.3277	-16.0250
-22.3277	16.0250
-22.0641	-9.71618
-22.0641	9.71618
-21.2898	-11.9689
-21.2898	11.9689
-21.1051	-2.05320
-21.1051	2.05320
-20.9173	-18.6505
-20.9173	18.6505
-20.8904	-4.11436
-20.8904	4.11436
-20.5253	-6.19246
-20.5253	6.19246
-20.2861	-14.3054
-20.2861	14.3054
-19.9977	-8.29902
-19.9977	8.29902
-19.2854	-10.4510
-19.2854	10.4510
-18.9502	-16.8038
-18.9502	16.8038
-18.9353	-0.986252
-18.9353	0.986252
-18.7874	-2.96285
-18.7874	2.96285
-18.4867	-4.95232
-18.4867	4.95232
-18.3474	-12.6784
-18.3474	12.6784
-18.0224	-6.96560
-18.0224	6.96560
-17.3742	-9.01858
-17.3742	9.01858
-17.0862	-15.0546
-17.0862	15.0546
-16.7629	-1.89256
-16.7629	1.89256
-16.5301	-3.79394
-16.5301	3.79394
-16.5034	-11.1393
-16.5034	11.1393
-16.1319	-5.71466
-16.1319	5.71466
-15.5500	-7.66964
-15.5500	7.66964
-15.3172	-13.3967
-15.3172	13.3967
-14.8107	-0.904362
-14.8107	0.904362
-14.7479	-9.68512
-14.7479	9.68512
-14.6499	-2.71771
-14.6499	2.71771
-14.3211	-4.54596
-14.3211	4.54596
-13.8080	-6.40323
-13.8080	6.40323
-13.6376	-11.8257
-13.6376	11.8257
-13.0766	-8.31404
-13.0766	8.31404
-12.8416	-1.72494
-12.8416	1.72494
-12.5862	-3.46026
-12.5862	3.46026
-12.1449	-5.21943
-12.1449	5.21943
-12.0434	-10.3389
-12.0434	10.3389
-11.4865	-7.02535
-11.4865	7.02535
-11.1013	-0.817917
-11.1013	0.817917
-10.9239	-2.45930
-10.9239	2.45930
-10.5582	-4.11933
-10.5582	4.11933
-10.5320	-8.93451
-10.5320	8.93451
-9.97565	-5.81938
-9.97565	5.81938
-9.33183	-1.54594
-9.33183	1.54594
-9.10184	-7.61197
-9.10184	7.61197
-9.04617	-3.10508
-9.04617	3.10508
-8.54291	-4.69750
-8.54291	4.69750
-7.80742	-0.724280
-7.80742	0.724280
-7.75254	-6.37169
-7.75254	6.37169
-7.60771	-2.18007
-7.60771	2.18007
-7.18810	-3.66219
-7.18810	3.66219
-6.48453	-5.21514
-6.48453	5.21514
-6.24215	-1.34918
-6.24215	1.34918
-5.91180	-2.71732
-5.91180	2.71732
-5.29934	-4.14499
-5.29934	4.14499
-4.94898	-0.619255
-4.94898	0.619255
-4.71544	-1.86845
-4.71544	1.86845
-4.19967	-3.16531
-4.19967	3.16531
-3.60126	-1.12362
-3.60126	1.12362
-3.18965	-2.28210
-3.18965	2.28210
-2.57225	-0.494648
-2.57225	0.494648
-2.27541	-1.50421
-2.27541	1.50421
-1.46601	-0.845115
-1.46601	0.845115
-0.775654	-0.327575
-0.775654	0.327575

